Parallel Algorithms for Butterfly Computations

Butterflies are the smallest non-trivial subgraph in bipartite graphs, and therefore having efficient computations for analyzing them is crucial to improving the quality of certain applications on bipartite graphs. In this paper, we design a framework called ParButterfly that contains new parallel algorithms for the following problems on processing butterflies: global counting, per-vertex counting, per-edge counting, tip decomposition (vertex peeling), and wing decomposition (edge peeling). The main component of these algorithms is aggregating wedges incident on subsets of vertices, and our framework supports different methods for wedge aggregation, including sorting, hashing, histogramming, and batching. In addition, ParButterfly supports different ways of ranking the vertices to speed up counting, including side ordering, approximate and exact degree ordering, and approximate and exact complement coreness ordering. For counting, ParButterfly also supports both exact computation as well as approximate computation via graph sparsification. We prove strong theoretical guarantees on the work and span of the algorithms in ParButterfly. We perform a comprehensive evaluation of all of the algorithms in ParButterfly on a collection of real-world bipartite graphs using a 48-core machine. Our counting algorithms obtain significant parallel speedup, outperforming the fastest sequential algorithms by up to 13.6x with a self-relative speedup of up to 38.5x. Compared to general subgraph counting solutions, we are orders of magnitude faster. Our peeling algorithms achieve self-relative speedups of up to 10.7x and outperform the fastest sequential baseline by up to several orders of magnitude.

==> images/edge_counts.txt <==
ASort	Sort	AHash	Hash	AHist	Hist	Simple	SimpleWA
2.840815947	5.002235266	2.755769101	3.510177183	2.60595155	5.130017646	1	1.119695161
1.865697981	5.343041929	4.199369659	4.636000457	4.334120596	21.38764058	1	1.448188919
5.69531705	16.94625168	2.099229434	3.005455545	5.140392089	6.943309117	1	1.133173207
4.023708205	12.56525611	1.787265193	2.463703026	3.635516418	5.206514263	1	1.048898544
4.147542365	20.61625011	2.303080992	2.934901598	4.24536189	5.648763151	1	1.037523851
2.635016079	5.925097841	2.192453432	3.750341428	2.955474476	5.528183346	1.061799643	1
3.813371397	4.607954134	2.905780542	2.972682722	4.340366106	5.11763943	1	1.08584292

==> images/edge_peel.txt <==
Sort	Hash	Hist	Simple	SimpleWA
1.048543689	2.330097087	1	1.713592233	1.752427184
1.742857143	1.535238095	1.594285714	1	1.091428571
1.392156863	1.444444444	1.369281046	1	1.104575163
1	1.340336134	1.357142857	1.273109244	1.357142857

==> images/edge_rank.txt <==
ASort	Sort	Ahash	Hash	Ahist	Hist	Simple	Simplewa

0	10.02776768	10.6474855	9.592045831	10.19697102	9.737923118	10.14729411	7.762420007	8.007616025
1	9.02684181	9.907604274	8.58655885	9.176260389	8.789386806	9.249339062	6.801679469	6.960698487
2	8.148862151	9.228310325	7.656222	8.2080085	7.91174349	8.356714352	5.934779353	6.071046621
3	7.35752168	8.727973241	6.754947655	7.276008548	7.129535302	7.570155772	5.087910604	5.201965253
4	6.682698012	8.195421011	5.856236566	6.378959532	6.45612991	6.871533986	4.271572474	4.37558596
5	6.194492833	7.955403003	5.053829066	5.574359464	6.005523634	6.396956688	3.622290739	3.730268008
5.584962501	6.072803866	7.900627959	4.660748169	5.168499157	5.908969417	6.282876534	3.413517445	3.575244806
6.584962501	5.8693645	7.442482639	4.429448197	4.947172024	5.72146675	6.155211745	3.359588343	3.539956739

==> images/rank.txt <==
Side	cocore	approxco	deg	approxdeg
1	35.40184053	9.690371774	9.608336596	9.438494298
2.290555358	1.726278126	1.006842426	1	1.813496116
1	7.229091084	1.214287579	1.210736131	1.197811743
1.416254662	12.75455961	1.069952743	1.053565026	1
1.518521851	1.411345435	1.063394678	1.144907035	1
1	1.334250025	1.084402711	1.257820123	1.085201442
101.3848377	92.22862032	1.085768098	1.005042482	1

==> images/sample.txt <==
A B C D E
1	5.132191203	5.132191203	9.290890193	9.290890193
0.5	3.567127874	3.819721609	7.892598211	8.236665449
0.25	2.23926119	2.75926579	6.242365889	7.116570625
0.125	1.343951822	2.17326146	4.936871343	6.494254051
0.0625	1.029045587	1.07980141	3.344232696	3.370834579

==> images/tot_counts.txt <==
Sort	Hash	Hist	Simple	SimpleWA
4.662206659	8.33909099	4.570377752	1	1.67388458
1.687231501	2.955468539	1	1.476042793	1.340424573
2.636825365	3.550582873	2.610714815	1	1.497056441
7.029040582	2.357847871	4.820374021	1	1.380326592
6.572622315	2.724950714	4.256605076	1	1.235332702
4.733321201	5.446170446	4.619265575	1	1.673783979
4.814693278	2.499010777	3.088749707	1	1.379621768

==> images/vert_counts.txt <==
ASort	Sort	AHash	Hash	AHist	Hist	Simple	SimpleWA
4.00430326	5.10608735	6.1850797	6.69468042	3.3523507	4.10148609	1	1.21527577
1.00845475	1.20186055	2.46511306	2.51829512	1.09142274	1.89063202	1.17913817	1
2.56893041	3.68459941	3.18880506	2.58670089	2.40956663	3.61373441	1	1.05814189
5.10495251	6.92731328	2.01430274	2.21938289	4.65570533	5.59844723	1	1.06905588
4.9225954	6.8881011	2.56932208	2.83063858	5.10241209	5.90783102	1	1.05458068
2.94624783	4.54773106	2.99157655	3.06711215	2.58364687	4.13980346	1	1.02009021
4.12615423	4.909979	3.07657272	3.18327813	4.86867801	5.72774211	1	1.13605347

==> images/vert_lj.txt <==
ASort	Sort	Ahash	Hash	Ahist	Hist	Simple	Simplewa

0	8.679744018	9.180109163	8.562525897	8.588994154	8.006038212	8.570140323	6.27813371	6.729387476
1	7.781611245	8.165101954	7.62963668	7.70070791	7.139944101	7.672700135	5.891708158	6.183306105
2	6.820448453	7.209650845	6.658516273	6.768465424	6.229210089	6.741754149	5.156411632	5.382088335
3	5.914370301	6.287468601	5.797316535	5.855776964	5.30420838	5.812799825	4.355221469	4.558132357
4	4.995839496	5.39259278	4.963845847	5.018275414	4.440138094	4.959226817	3.547666483	3.686493239
5	4.138087451	4.621030059	4.300673675	4.365085478	3.776834312	4.329628953	2.855990923	2.944741322
5.584962501	3.734096107	4.307907377	4.053717402	3.723229139	3.511831703	4.104920498	2.579490116	2.666070958
6.584962501	3.858668052	4.379008019	4.170516145	3.868613483	3.766273938	4.35099072	2.497500241	2.579033339

==> images/vert_peel.txt <==
Sort	Hash	Hist	Simple	SimpleWA
1.184210526	5.087719298	1	18.64035088	18.53070175
1.317919075	1.976878613	1	2.63583815	2.693641618
1.653846154	2.346153846	1	1.346153846	1.334615385
2.629399586	4.824016563	2.339544513	1	1.167701863
1.41852286	1.001172333	1	2.297772567	2.485345838


==> images_inverse/edge_counts.txt <==
ASort	Sort	AHash	Hash	AHist	Hist	Simple	SimpleWA
2.548452053	4.384490224	2.680078674	3.215749761	2.372257672	4.678403453	1.676968705	1
2.620794133	6.657499314	2.186993591	2.422008162	3.603658557	6.693920853	1	1.515942643
7.005823572	19.07153854	2.167533531	3.224005692	6.646402276	8.326696996	1	1.174761892
6.187800117	20.04242923	2.424873302	3.435336153	5.773898749	7.370980326	1	1.184119712
6.898965893	30.55622806	3.206527255	4.176674197	7.274795019	9.027448847	1	1.147704899
8.013638116	28.86923323	3.67978273	7.086932377	7.142639596	8.094088269	1	1.044782623
5.180950897	17.66325488	1.87125965	2.900227345	4.747380781	5.976680673	1	1.196003342

==> images_inverse/edge_peel.txt <==
Sort	Hash	Hist	Simple	SimpleWA
1.048543689	2.330097087	1	1.713592233	1.752427184
1.742857143	1.535238095	1.594285714	1	1.091428571
1.392156863	1.444444444	1.369281046	1	1.104575163
1	1.340336134	1.357142857	1.273109244	1.357142857

==> images_inverse/edge_rank.txt <==
ASort	Sort	Ahash	Hash	Ahist	Hist	Simple	Simplewa

0	9.738463819	10.52547197	9.483816184	10.14751016	9.673892047	10.08228213	7.468013879	7.768223852
1	8.786906992	9.82442574	8.498749952	9.117890123	8.736723118	9.18397043	6.612214858	6.780165783
2	7.923955443	9.174525409	7.529646477	8.158971814	7.888101764	8.352850124	5.800059263	5.953814783
3	7.200177424	8.647629471	6.62104762	7.21936731	7.129885246	7.600503885	4.997353116	5.112680694
4	6.587152548	8.253208484	5.765583467	6.311373326	6.492428053	6.859508561	4.172370625	4.285691448
5	6.214037606	7.978633423	4.988617972	5.531335788	6.104662026	6.426424564	3.493459429	3.615130227
5.584962501	6.111480789	7.774500363	4.577031774	5.103221667	6.016330683	6.304976267	3.248902887	3.432618497
6.584962501	5.944026784	7.237797056	4.295982441	4.866533601	5.847383428	6.189239975	3.165181648	3.378996913

==> images_inverse/rank.txt <==
Side	cocore	approxco	deg	approxdeg
1	13.99009654	9.192491954	9.274807685	9.12592493
2.577979256	1.287091869	1.003667067	1	1.000776501
1	1.829035217	1.083373664	1.058429698	1.033171839
1.974285793	2.069153255	1.094059533	1.045371257	1
2.301428589	2.508403503	1.736560751	1.030404104	1
1.567014175	1.304875003	1.085051267	1.029212086	1
118.488561	2.098432563	1.162805948	1	1.002559374

==> images_inverse/sample.txt <==
A B C D E
1	5.138758784	5.138758784	9.25592956	9.25592956
0.5	3.539840967	3.599387058	7.777650713	7.822973117
0.25	2.186010554	2.25110252	6.045890753	6.099518286
0.125	1.261453187	1.316354889	4.395537433	4.45608146
0.0625	0.381098496	0.434330918	2.857672952	2.875298805

==> images_inverse/tot_counts.txt <==
Sort	Hash	Hist	Simple	SimpleWA
4.61283484	8.05262458	4.581638799	1	1.674565111
1.549343537	1.092491627	1	1.118751222	1.035307819
2.662962356	3.576677181	2.636859098	1	1.522905531
11.71762261	3.331309297	8.26690045	1	1.579465605
12.97178652	4.452029718	9.121605814	1	1.627025532
26.39653166	7.794289772	15.93836755	1	1.679038693
8.312710741	2.418450993	5.526553584	1	1.524968347

==> images_inverse/vert_counts.txt <==
ASort	Sort	AHash	Hash	AHist	Hist	Simple	SimpleWA
3.611466794	4.315059099	6.486075408	6.463817488	3.435031521	4.24189031	1	1.219544473
1.352258364	1.663412123	1	1.00747154	1.595315767	1.583486721	1.145103301	1.05685668
2.06313912	3.228585296	2.511399317	2.56517056	1.883937917	2.905814224	1	1.068507893
7.840363639	10.70360937	2.280114919	2.340783769	7.023224538	7.648250868	1	1.220741019
8.754323544	11.68796085	3.005010718	3.147490128	8.587146102	9.341722628	1	1.219005311
15.02473031	21.61599136	4.462714118	4.583459206	11.84911883	13.7010181	1	1.12600953
5.112131184	6.47643409	1.458115555	1.502941635	4.530994198	4.898158469	1	1.184393037

==> images_inverse/vert_lj.txt <==
ASort	Sort	Ahash	Hash	Ahist	Hist	Simple	Simplewa

0	8.748451639	9.233806089	8.562537307	8.585242108	8.006052803	8.573941111	6.294818503	6.728074133
1	7.833143476	8.204762741	7.622350434	7.700722056	7.150157823	7.665628051	5.87960224	6.189346037
2	6.870629313	7.238620936	6.700730447	6.728203386	6.211837495	6.728210189	5.140141855	5.403487993
3	5.956791524	6.318531964	5.794723349	5.860754272	5.304209475	5.815378941	4.362592755	4.544761766
4	5.035986077	5.423172163	4.973062699	5.031562422	4.446779674	4.959225843	3.560109129	3.689866839
5	4.170531447	4.650053776	4.329665115	4.365037031	3.787358489	4.329660236	2.841707121	2.944127903
5.584962501	3.766288252	4.32965055	3.667557236	4.104950933	3.511867243	4.096517659	2.574624202	2.657202318
6.584962501	3.52448323	4.170544266	3.808133561	3.838696878	3.393393547	4.018584594	2.479642123	2.575239688

==> images_inverse/vert_peel.txt <==
Sort	Hash	Hist	Simple	SimpleWA
1.184210526	5.087719298	1	18.64035088	18.53070175
1.317919075	1.976878613	1	2.63583815	2.693641618
1.653846154	2.346153846	1	1.346153846	1.334615385
2.629399586	4.824016563	2.339544513	1	1.167701863
1.41852286	1.001172333	1	2.297772567	2.485345838

